Separating k-Player from t-Player One-Way Communication, with Applications to Data Streams

In a $k$-party communication problem, the $k$ players with inputs $x_1, x_2, \ldots, x_k$, respectively, want to evaluate a function $f(x_1, x_2, \ldots, x_k)$ using as little communication as possible. We consider the message-passing model, in which the inputs are partitioned in an arbitrary, possibly worst-case manner, among a smaller number $t$ of players ($t<k$). The $t$-player communication cost of computing $f$ can only be smaller than the $k$-player communication cost, since the $t$ players can trivially simulate the $k$-player protocol. But how much smaller can it be? We study deterministic and randomized protocols in the one-way model, and provide separations for product input distributions, which are optimal for low error probability protocols. We also provide much stronger separations when the input distribution is non-product. A key application of our results is in proving lower bounds for data stream algorithms. In particular, we give an optimal $\Omega(\epsilon^{-2}\log(N) \log \log(mM))$ bits of space lower bound for the fundamental problem of $(1\pm\epsilon)$-approximating the number $\|x\|_0$ of non-zero entries of an $n$-dimensional vector $x$ after $m$ integer updates each of magnitude at most $M$, and with success probability $\ge 2/3$, in a strict turnstile stream. We additionally prove the matching $\Omega(\epsilon^{-2}\log(N) \log \log(T))$ space lower bound for the problem when we have access to a heavy hitters oracle with threshold $T$. Our results match the best known upper bounds when $\epsilon\ge 1/\operatorname{polylog}(mM)$ and when $T = 2^{\operatorname{poly}(1/\epsilon)}$ respectively. It also improves on the prior $\Omega(\epsilon^{-2}\log(mM) )$ lower bound and separates the complexity of approximating $L_0$ from approximating the $p$-norm $L_p$ for $p$ bounded away from $0$, since the latter has an $O(\epsilon^{-2}\log (mM))$ bit upper bound.

==> release-R7.92.txt <==
This is release R7.92 of the ToCTeX package.

Release R7.92: date: 08/13/2020

Only changes compared to Release R7.91 (10/05/2019)

updated toc-instructions.tex   (Laci)
updated toc.cls   to support "research exposition" (Laci)
-------------------------------------
Release R7.91: date: 10/05/2019

Only changes compared to Release R7.9 (9/1/2019):

   Bug in last line of toc.cls and tocforeward.cls fixed:
   added {} at the end of those lines

   tocspecial.tex : added CCC spec issues up to CCC2023
-----------------------
This release includes:

- eprint.sty, 2.13
- toc.cls, 3.341    <<<<<< updated from 3.34
- tocbase.cls, 4.44
- tocforeword.cls 0.971     <<<<<< updated from 0.97
- toclibrary.cls, 2.41
- tocplain.bst, 0.31
- tocspecial 0.21   <<<<<<< updated from 0.2
- cjtcs.cls, 1.11
- daj.cls, 1.03
- aic.cls 1.0, 

- cjtcs template file
- daj template file v. 33
- toc template file v. 0.3
- toc instructions file


Changes over R7.8:

- Update to tocspecial 0.2
  * New CCC banners.
  * Clean up.

